Outage Performance and Optimal Design of MIMO-NOMA Enhanced Small Cell Networks With Imperfect Channel-State Information

This paper focuses on boosting the performance of small cell networks (SCNs) by integrating multiple-input multiple-output (MIMO) and non-orthogonal multiple access (NOMA) in consideration of imperfect channel-state information (CSI). The estimation error and the spatial randomness of base stations (BSs) are characterized by using Kronecker model and Poisson point process (PPP), respectively. The outage probabilities of MIMO-NOMA enhanced SCNs are first derived in closed-form by taking into account two grouping policies, including random grouping and distance-based grouping. It is revealed that the average outage probabilities are irrelevant to the intensity of BSs in the interference-limited regime, while the outage performance deteriorates if the intensity is sufficiently low. Besides, as the channel uncertainty lessens, the asymptotic analyses manifest that the target rates must be restricted up to a bound to achieve an arbitrarily low outage probability in the absence of the inter-cell interference.Moreover, highly correlated estimation error ameliorates the outage performance under a low quality of CSI, otherwise it behaves oppositely. Afterwards, the goodput is maximized by choosing appropriate precoding matrix, receiver filters and transmission rates. In the end, the numerical results verify our analysis and corroborate the superiority of our proposed algorithm.

==> submissions.txt <==
Dear Editor,

A manuscript entitled "On MIMO-NOMA Enhanced Small Cell Networks With Imperfect Channel-State Information" is now submitted for possible publication in China Communications. Thank you for your time and review. 

Best regards,
Guanghua Yang



* Please write 2-3 sentences concisely explaining the novel contribution of the paper. Cannot be cut and pasted from abstract. [Maximum 100 words]
This paper first investigates the outage performance of MIMO-NOMA enhanced small cell networks with imperfect channel-state information. The asymptotic outage analysis is then performed to extract more insightful results. At last, on the basis of the analytical results, an interference alignment based algorithm is proposed for the goodput maximization by properly choosing precoding matrix, receiver filters and transmission rates.

* What are your most closely related papers?
[1] Zheng Shi, Hong Wang, Yaru Fu, Guanghua Yang, Shaodan Ma, Fen Hou, and Theodoros A. Tsiftsis, "Zero-Forcing Based Downlink Virtual MIMO-NOMA Communications in IoT Networks," IEEE Internet of Things Journal, vol. 7, no. 4, pp. 2716–2737, Apr. 2020.
[2] Zheng Shi, Guanghua Yang, Yaru Fu, Hong Wang, and Shaodan Ma, "Performance Analysis of MIMO-NOMA Systems with Randomly Deployed Users." In Proc. IEEE Global Communications Conference (GLOBECOM'18), Dec. 2018.
[3] Zheng Shi, Shaodan Ma, Hesham ElSawy, Guanghua Yang and Mohamed-Slim Alouini, "Cooperative HARQ Assisted NOMA Scheme in Large-scale D2D Networks," IEEE Transactions on Communications. vol. 66, no. 9, pp. 4286-4302, Sep. 2018. 


* What are the 3 most closely related papers by other authors, not including any of the present authors? Include the same information about the papers as in the prior question.
[1] Z. Ding, R. Schober, and H. V. Poor, "A general MIMO framework for NOMA downlink and uplink transmission based on signal alignment," IEEE Trans. Wireless Commun., vol. 15, no. 6, pp. 4438–4454, Jun. 2016.
[2] J. Cui, Z. Ding, and P. Fan, "Outage probability constrained MIMO-NOMA designs under imperfect CSI," IEEE Trans. Wireless Commun., vol. 17, no. 12, pp. 8239–8255, Dec. 2018.
[3] C. Chen, W. Cai, X. Cheng, L. Yang, and Y. Jin, "Low complexity beamforming and user selection schemes for 5G MIMO-NOMA systems," IEEE J. Sel. Areas Commun., vol. 35, no. 12, pp. 2708–2722, Dec. 2017.
